A new MWA limit on the 21 cm Power Spectrum at Redshifts $\sim$ 13 $-$ 17

Observations in the lowest MWA band between $75-100$ MHz have the potential to constrain the distribution of neutral hydrogen in the intergalactic medium at redshift $\sim 13-17$. Using 15 hours of MWA data, we analyse systematics in this band such as radio-frequency interference (RFI), ionospheric and wide field effects. By updating the position of point sources, we mitigate the direction independent calibration error due to ionospheric offsets. Our calibration strategy is optimized for the lowest frequency bands by reducing the number of direction dependent calibrators and taking into account radio sources within a wider field of view. We remove data polluted by systematics based on the RFI occupancy and ionospheric conditions, finally selecting 5.5 hours of the cleanest data. Using these data, we obtain two sigma upper limits on the 21 cm power spectrum in the range of $0.1\lessapprox k \lessapprox 1 ~\rm ~h~Mpc^{-1}$ and at $z$=14.2, 15.2 and 16.5, with the lowest limit being $6.3\times 10^6 ~\rm mK^2$ at $\rm k=0.14 \rm ~h~Mpc^{-1}$ and at $z=15.2$ with a possibility of a few \% of signal loss due to direction independent calibration.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
